The PlayStation Reinforcement Learning Environment (PSXLE)

We propose a new benchmark environment for evaluating Reinforcement Learning (RL) algorithms: the PlayStation Learning Environment (PSXLE), a PlayStation emulator modified to expose a simple control API that enables rich game-state representations. We argue that the PlayStation serves as a suitable progression for agent evaluation and propose a framework for such an evaluation. We build an action-driven abstraction for a PlayStation game with support for the OpenAI Gym interface and demonstrate its use by running OpenAI Baselines.

==> Baselines/deepq_output.csv <==
timespentexploring,episodes,meanepreward,steps
85,100,-1.0,721
66,200,-1.0,1705
40,300,-1.0,3036
2,400,-0.8,6296
2,500,-0.1,12073
2,600,-0.1,17773
2,700,-0.4,23273
2,800,-0.5,28979
2,900,0.1,34661
2,1000,-0.5,40236
2,1100,-0.2,45797

==> Baselines/ppo_output.csv <==
eplenmean,eprewmean,fps,loss/approxkl,loss/clipfrac,loss/policy_entropy,loss/policy_loss,loss/value_loss,misc/explained_variance,misc/nupdates,misc/serial_timesteps,misc/time_elapsed,misc/total_timesteps
8.2,-0.9504,36,0.00010058,0.0,1.3861865,-0.0010932381,0.3909166,-4.764019966125488,1,2048,56.219015618087724,2048
13.09,-0.9116,38,0.0027380867,0.01574707,1.1108315,-0.0077033704,0.02678784,-0.5385324954986572,10,20480,497.9407583801076,20480
42.88,-0.31179999999999997,45,0.0013032027,0.002319336,0.747032,-0.0025276376,0.051588554,0.0174596905708313,20,40960,991.017616945086,40960
52.98,-0.20720000000000002,49,0.0013319431,0.00793457,0.7224476,-0.00250424,0.030798355,0.03987574577331543,30,61440,1482.8305319780484,61440
58.25,0.1027,45,0.00030007758,0.00024414062,0.620991,-0.0010705604,0.017627403,0.1538550853729248,40,81920,1957.3981017300393,81920
60.29,0.33520000000000005,43,0.00019996596,0.0,0.75071,-0.0010439488,0.030236324,0.24445277452468872,50,102400,2483.7279394841753,102400
56.83,0.30329999999999996,40,0.00022396087,0.0,0.64566416,-0.00093065994,0.03187093,0.2911568284034729,60,122880,3001.7194717819802,122880
49.62,1.0322999999999998,39,0.0023612177,0.029785156,0.6184716,-0.0047511393,0.04880304,0.2696794867515564,70,143360,3484.2078160410747,143360
39.33,1.5195999999999998,36,0.0010758202,0.004760742,0.5223923,-0.0008729486,0.04271747,0.2773398160934448,80,163840,4003.7426182990894,163840
35.81,1.5723000000000003,44,0.0014483985,0.009643555,0.48053282,-0.002016218,0.039263338,0.3142510652542114,90,184320,4484.181451122975,184320
31.58,1.6939,46,0.00021209464,0.0013427734,0.39055413,-0.0008391895,0.030286223,0.4080597162246704,100,204800,4920.479712156113,204800
30.08,1.7177,39,0.0016853807,0.036743164,0.37067032,-0.0018846239,0.028479148,0.460934579372406,110,225280,5383.196746899979,225280
27.53,1.7669,43,0.0014670085,0.017089844,0.3447015,-0.0010038078,0.020658577,0.5016471147537231,120,245760,5879.880489694187,245760
27.2,1.7712999999999999,45,0.00022812176,0.0,0.37682858,-5.825053e-05,0.019858379,0.5158433318138123,130,266240,6350.496045312146,266240
27.68,1.7608000000000006,42,0.001431276,0.02758789,0.310132,-0.0013326793,0.018991562,0.5451490581035614,140,286720,6820.982410529163,286720

==> data/lv1_moving_average_mix.csv <==
X, Y
0, 0.0013999999999999985
3, -0.004800000000000001
7, -0.015600000000000003
9, -0.03560000000000001
17, -0.056400000000000006
24, -0.0766
32, -0.097
42, -0.1048
47, -0.125
48, -0.1312
51, -0.154
52, -0.15360000000000001
55, -0.1632
56, -0.164
58, -0.1634
59, -0.1634
62, -0.16299999999999998
66, -0.1654
67, -0.1654
69, -0.16540000000000002
75, -0.16440000000000002
77, -0.165
81, -0.1648
85, -0.165
91, -0.1648
92, -0.1662
98, -0.1662
102, -0.17659999999999998
105, -0.16399999999999998
114, -0.16540000000000002
122, -0.16560000000000002
127, -0.1802
129, -0.1804
135, -0.1598
138, -0.15420000000000003
139, -0.1526
141, -0.1464
143, -0.14640000000000003
149, -0.1592
154, -0.17500000000000002
157, -0.14679999999999999
159, -0.132
162, -0.07980000000000001
163, -0.1004
168, -0.07819999999999998
171, -0.0786
174, -0.08660000000000001
177, -0.0632
178, -0.06280000000000001
179, -0.046400000000000004
182, -0.0772
183, -0.07100000000000001
184, -0.124
186, -0.1242
187, -0.152
193, -0.1522
198, -0.1514
201, -0.17459999999999998
203, -0.15199999999999997
204, -0.1658
209, -0.1628
213, -0.184
216, -0.18359999999999999
222, -0.1686
223, -0.1688
224, -0.13
227, -0.1302
228, -0.09120000000000002
231, -0.09980000000000003
233, -0.09960000000000002
235, -0.0994
241, -0.09040000000000001
244, -0.09040000000000001
247, -0.1058
251, -0.09220000000000002
258, -0.1318
264, -0.1044
266, -0.14479999999999998
271, -0.1484
273, -0.134
275, -0.13440000000000002
276, -0.1142
277, -0.1028
281, -0.07980000000000001
288, -0.0986
292, -0.0972
294, -0.1238
297, -0.1226
298, -0.1238
299, -0.1376
305, -0.13740000000000002
309, -0.14479999999999998
311, -0.15560000000000002
316, -0.177
318, -0.1716
319, -0.17219999999999996
326, -0.172
327, -0.17179999999999998
331, -0.18159999999999998
332, -0.18339999999999998
338, -0.18319999999999997
342, -0.2052
343, -0.1954
345, -0.196
347, -0.1988
349, -0.1902
357, -0.19160000000000002
358, -0.18360000000000004
359, -0.17440000000000005
363, -0.17520000000000002
368, -0.16460000000000002
369, -0.13520000000000001
372, -0.1454
373, -0.14479999999999998
374, -0.142
375, -0.1508
379, -0.0902
383, -0.06539999999999999
385, -0.0744
387, -0.06460000000000002
388, -0.066
389, -0.09420000000000002
391, -0.08460000000000002
392, -0.085
393, -0.08620000000000001
398, -0.0854
402, -0.1464
404, -0.16660000000000003
406, -0.1568
407, -0.16540000000000002
408, -0.1752
414, -0.13840000000000002
415, -0.13780000000000003
418, -0.11060000000000003
424, -0.09640000000000001
425, -0.09160000000000003
426, -0.09180000000000002
432, -0.09140000000000001
434, -0.10280000000000003
442, -0.0806
445, -0.0806
446, -0.11739999999999999
447, -0.127
448, -0.15499999999999997
451, -0.16799999999999998
454, -0.1656
457, -0.15380000000000002
458, -0.168
461, -0.16620000000000001
464, -0.1882
465, -0.1738
467, -0.1736
471, -0.1602
474, -0.1598
476, -0.15300000000000002
478, -0.14640000000000003
479, -0.14260000000000003
481, -0.1426
488, -0.143
492, -0.148
493, -0.1396
503, -0.1318
511, -0.13120000000000004
514, -0.13100000000000003
523, -0.13799999999999998
528, -0.1532
533, -0.1692
535, -0.1676
538, -0.13820000000000002
543, -0.1346
545, -0.13979999999999998
554, -0.1476
556, -0.15080000000000002
559, -0.12700000000000003
562, -0.11720000000000004
563, -0.10840000000000001
571, -0.1058
574, -0.10460000000000003
576, -0.134
577, -0.054400000000000004
578, -0.0626
579, -0.0512
581, -0.0502
582, -0.052000000000000005
585, -0.024200000000000017
586, 0.0468
587, 0.0556
594, 0.10600000000000001
595, 0.1066
601, 0.028799999999999992
603, 0.03320000000000001
607, 0.021400000000000013
608, 0.03219999999999999
609, 0.018000000000000006
612, 0.0032000000000000028
615, -0.066
617, -0.0748
623, -0.1278
626, -0.1278
627, -0.06559999999999998
629, -0.0796
632, -0.056400000000000006
638, -0.079
641, -0.08060000000000002
644, -0.0648
648, -0.041400000000000006
649, -0.027400000000000008
657, -0.004400000000000012
661, 0.023799999999999995
665, -0.005400000000000016
667, 0.03779999999999998
668, 0.023599999999999975
672, 0.08419999999999998
674, 0.07819999999999998
677, 0.06139999999999999
678, 0.026799999999999984
682, 0.012799999999999978
684, 0.014799999999999976
686, -0.01340000000000002
689, 0.011199999999999977
694, -0.004800000000000004
695, -0.0012000000000000053
698, -0.039
703, -0.0014000000000000095
705, -0.023600000000000013
712, -0.007800000000000001
714, 0.005599999999999999
716, -0.019400000000000008
717, -0.0196
719, -0.0764
729, -0.1078
733, -0.08460000000000001
735, -0.11000000000000001
737, -0.1474
738, -0.1092
746, -0.08720000000000003
756, -0.06340000000000004
757, -0.04980000000000003
764, -0.042600000000000034
768, 0.020199999999999985
773, 0.06639999999999999
775, 0.061999999999999965
776, 0.141
777, 0.17859999999999998
779, 0.172
785, 0.17079999999999995
786, 0.14739999999999995
787, 0.22259999999999996
788, 0.21439999999999992
793, 0.15159999999999996
797, 0.14159999999999995
807, 0.18719999999999998
808, 0.14439999999999997
812, 0.14859999999999998
814, 0.15899999999999997
816, 0.15019999999999997
818, 0.21159999999999995
825, 0.1588
829, 0.18959999999999996
842, 0.19819999999999996
843, 0.24939999999999998
844, 0.18659999999999993
845, 0.17639999999999995
849, 0.14859999999999995
853, 0.12019999999999995
858, 0.13039999999999996
859, 0.11719999999999997
862, 0.11739999999999998
867, 0.1626
874, 0.2002
875, 0.1358
876, 0.1842
878, 0.20060000000000003
879, 0.2492
881, 0.31799999999999995
883, 0.3202
885, 0.33599999999999997
886, 0.3414
892, 0.27459999999999996
893, 0.26799999999999996
896, 0.26299999999999996
899, 0.2699999999999999
902, 0.3123999999999999
905, 0.28719999999999996
906, 0.2894
911, 0.33599999999999997
912, 0.2653999999999999
916, 0.2307999999999999
922, 0.3085999999999999
923, 0.3499999999999999
925, 0.4145999999999999
936, 0.36099999999999993
945, 0.2754
948, 0.3238
949, 0.3026
952, 0.3045999999999999
954, 0.30519999999999997
956, 0.378
957, 0.30600000000000005
961, 0.26239999999999997
963, 0.22499999999999995
966, 0.28519999999999995
972, 0.30260000000000004
984, 0.2794
985, 0.25279999999999997
992, 0.19699999999999998
993, 0.22039999999999998
996, 0.21699999999999994
999, 0.28519999999999995
1002, 0.25680000000000003
1003, 0.2984
1006, 0.25339999999999996
1011, 0.2486
1016, 0.2693999999999999
1021, 0.2401999999999999
1028, 0.2539999999999999
1033, 0.2537999999999999
1049, 0.22039999999999987
1051, 0.17279999999999993
1052, 0.1973999999999999
1058, 0.15519999999999995
1061, 0.2079999999999999
1063, 0.21319999999999992
1066, 0.21159999999999993
1069, 0.24799999999999994
1072, 0.2869999999999999
1077, 0.2971999999999999
1079, 0.3181999999999999
1083, 0.36799999999999994
1084, 0.3613999999999999
1085, 0.35999999999999993
1089, 0.3458
1092, 0.417
1094, 0.41179999999999994
1098, 0.44239999999999996
1105, 0.44099999999999995
1111, 0.4622
1114, 0.44279999999999997
1122, 0.42119999999999996
1123, 0.47119999999999995
1125, 0.46440000000000003
1126, 0.41839999999999994
1133, 0.37659999999999993
1138, 0.36219999999999997
1139, 0.32959999999999995
1142, 0.3102
1147, 0.3108
1148, 0.34520000000000006
1151, 0.34520000000000006
1155, 0.3034
1156, 0.27260000000000006
1158, 0.33100000000000007
1159, 0.36500000000000005
1162, 0.36540000000000006
1168, 0.3332
1172, 0.3318
1173, 0.356
1178, 0.3498
1186, 0.36500000000000005
1188, 0.40780000000000005
1191, 0.4932
1193, 0.4886000000000001
1196, 0.4944
1197, 0.5186
1199, 0.5968
1203, 0.566
1204, 0.5567999999999999
1205, 0.5579999999999999
1211, 0.489
1213, 0.47359999999999997
1214, 0.4184
1216, 0.40359999999999996
1223, 0.31899999999999995
1229, 0.2412
1232, 0.24139999999999998
1233, 0.2982
1234, 0.22019999999999995
1237, 0.2202
1238, 0.28900000000000003
1242, 0.2986
1243, 0.2988
1245, 0.3106
1248, 0.3534
1249, 0.38239999999999996
1252, 0.3418
1261, 0.34059999999999996
1266, 0.40380000000000005
1268, 0.4034
1273, 0.4095999999999999
1274, 0.3432
1278, 0.38359999999999994
1283, 0.3716
1286, 0.41559999999999997
1301, 0.44079999999999997
1307, 0.4652
1312, 0.4514
1314, 0.4224
1316, 0.42399999999999993
1319, 0.38719999999999993
1322, 0.4124
1326, 0.38219999999999993
1327, 0.4039999999999999
1328, 0.4039999999999999
1331, 0.41719999999999996
1337, 0.4326
1343, 0.4072
1348, 0.4474
1353, 0.4022
1354, 0.43179999999999996
1358, 0.4636
1362, 0.44559999999999994
1367, 0.3964
1373, 0.38280000000000003
1376, 0.3164
1379, 0.27060000000000006
1385, 0.3014
1386, 0.22699999999999995
1387, 0.21879999999999997
1394, 0.1504
1397, 0.1156
1398, 0.16499999999999998
1401, 0.1718
1402, 0.16240000000000002
1414, 0.1998
1421, 0.1832
1429, 0.1916
1432, 0.2
1434, 0.22079999999999997
1437, 0.2874
1438, 0.3409999999999999
1441, 0.35139999999999993
1448, 0.3937999999999999
1451, 0.40759999999999996
1452, 0.36039999999999994
1458, 0.3629999999999999
1462, 0.3587999999999999
1466, 0.35339999999999994
1471, 0.3994
1474, 0.3962
1475, 0.328
1482, 0.30779999999999996
1489, 0.3106
1491, 0.2766
1497, 0.33840000000000003
1505, 0.39859999999999995
1509, 0.31639999999999996
1512, 0.39859999999999995
1513, 0.3586
1515, 0.36
1516, 0.34719999999999995
1519, 0.36819999999999997
1521, 0.3637999999999999
1525, 0.40540000000000004
1529, 0.42139999999999994
1532, 0.3974
1534, 0.47519999999999996
1535, 0.4532
1536, 0.41979999999999995
1541, 0.3889999999999999
1542, 0.4508


==> data/lv2_moving_average_mix.csv <==
X, Y
2, -0.0016000000000000014
5, -0.008800000000000002
11, -0.014000000000000007
12, -0.019200000000000012
14, -0.040000000000000015
16, -0.06040000000000001
18, -0.07320000000000002
21, -0.09360000000000002
22, -0.11400000000000002
23, -0.1348
25, -0.1532
26, -0.16599999999999998
27, -0.15739999999999998
29, -0.17239999999999997
34, -0.1636
35, -0.15360000000000001
36, -0.154
37, -0.14380000000000004
43, -0.13460000000000003
44, -0.1338
46, -0.13399999999999998
49, -0.1352
53, -0.1598
57, -0.15999999999999998
61, -0.1694
65, -0.18219999999999997
68, -0.18939999999999999
71, -0.19019999999999998
73, -0.1892
74, -0.18180000000000002
76, -0.18160000000000004
79, -0.18120000000000003
86, -0.1806
89, -0.1836
93, -0.1734
99, -0.1716
103, -0.1716
104, -0.1806
107, -0.1778
108, -0.17540000000000003
112, -0.17740000000000003
116, -0.179
117, -0.1786
118, -0.16899999999999998
121, -0.17800000000000002
128, -0.177
132, -0.182
133, -0.1836
134, -0.1966
136, -0.1804
142, -0.17859999999999998
144, -0.1672
151, -0.1572
152, -0.16340000000000002
156, -0.1568
166, -0.15719999999999998
169, -0.15199999999999997
172, -0.1504
173, -0.14
175, -0.15760000000000002
176, -0.14820000000000003
185, -0.15720000000000003
192, -0.15900000000000003
205, -0.1608
206, -0.17560000000000003
207, -0.1748
211, -0.1748
212, -0.1772
214, -0.1896
215, -0.19
217, -0.20220000000000002
218, -0.19440000000000002
219, -0.20400000000000004
225, -0.20240000000000005
226, -0.18240000000000003
229, -0.18300000000000002
232, -0.1832
234, -0.182
236, -0.1708
237, -0.1796
239, -0.17040000000000002
248, -0.17080000000000004
249, -0.17060000000000003
252, -0.16360000000000002
253, -0.17580000000000004
254, -0.16620000000000001
257, -0.1662
263, -0.15560000000000002
265, -0.15760000000000005
278, -0.15680000000000002
283, -0.16400000000000003
284, -0.162
285, -0.14820000000000003
286, -0.14540000000000003
287, -0.14600000000000002
295, -0.1558
301, -0.1562
302, -0.1668
304, -0.17479999999999998
307, -0.1748
315, -0.159
321, -0.1686
324, -0.1838
328, -0.1854
333, -0.18480000000000002
341, -0.18460000000000001
348, -0.17560000000000003
353, -0.16480000000000003
354, -0.15400000000000003
355, -0.15600000000000003
362, -0.16080000000000003
367, -0.16060000000000002
376, -0.1592
377, -0.1696
381, -0.1652
382, -0.16660000000000003
394, -0.1658
395, -0.15240000000000004
397, -0.16340000000000002
399, -0.15440000000000004
401, -0.15480000000000005
403, -0.15780000000000002
421, -0.15700000000000003
422, -0.1466
427, -0.136
428, -0.12420000000000002
431, -0.13360000000000002
435, -0.15680000000000002
436, -0.1554
438, -0.1464
452, -0.14780000000000001
455, -0.14640000000000003
462, -0.13660000000000003
466, -0.1448
468, -0.14740000000000003
472, -0.15720000000000003
473, -0.1468
475, -0.14720000000000003
477, -0.14780000000000001
482, -0.1638
486, -0.164
487, -0.15660000000000002
495, -0.14640000000000003
496, -0.13660000000000003
499, -0.1438
501, -0.12700000000000003
505, -0.11520000000000001
506, -0.11520000000000001
507, -0.11540000000000002
508, -0.11539999999999999
513, -0.1256
522, -0.1318
531, -0.14220000000000002
532, -0.14220000000000002
534, -0.14720000000000003
536, -0.15120000000000003
537, -0.17360000000000003
541, -0.164
544, -0.15620000000000003
546, -0.14820000000000005
547, -0.13140000000000004
548, -0.13120000000000004
553, -0.13140000000000002
555, -0.14120000000000002
558, -0.1458
561, -0.1506
566, -0.15040000000000003
567, -0.15000000000000002
572, -0.16200000000000003
575, -0.17040000000000002
583, -0.188
589, -0.18860000000000002
591, -0.19780000000000003
593, -0.20260000000000003
597, -0.17700000000000002
598, -0.1872
599, -0.18919999999999998
613, -0.1744
614, -0.1708
616, -0.163
621, -0.11860000000000001
622, -0.11860000000000001
628, -0.11840000000000002
631, -0.10340000000000002
633, -0.12660000000000002
634, -0.09320000000000003
635, -0.05620000000000005
636, -0.05780000000000005
639, -0.049400000000000034
643, -0.047200000000000034
645, -0.05140000000000002
652, -0.033000000000000015
655, -0.032800000000000024
656, -0.04340000000000002
658, -0.042400000000000014
663, -0.07540000000000002
664, -0.11080000000000001
666, -0.12340000000000002
669, -0.1316
683, -0.14420000000000002
687, -0.166
692, -0.1862
697, -0.18180000000000002
702, -0.14400000000000004
707, -0.13680000000000003
708, -0.12780000000000005
709, -0.11360000000000003
713, -0.08920000000000006
721, -0.08240000000000004
722, -0.04980000000000005
724, -0.05520000000000005
725, -0.03380000000000005
726, -0.039800000000000044
728, -0.06740000000000003
731, -0.05920000000000003
732, -0.06780000000000003
736, -0.08120000000000002
739, -0.040000000000000015
743, -0.0358
751, -0.06020000000000001
753, -0.04920000000000001
754, -0.06300000000000001
755, -0.05880000000000002
759, -0.06800000000000002
763, -0.05820000000000003
765, -0.05740000000000003
767, -0.05180000000000003
771, -0.10900000000000003
783, -0.12020000000000004
789, -0.10200000000000002
791, -0.11580000000000004
794, -0.09440000000000001
795, -0.09740000000000001
796, -0.08200000000000003
798, -0.05820000000000001
801, -0.057600000000000026
802, -0.05580000000000003
803, -0.05240000000000002
804, -0.04140000000000003
805, -0.06060000000000002
809, -0.02720000000000004
811, -0.043800000000000026
821, -0.01760000000000003
822, -0.03340000000000003
824, -0.05400000000000003
826, -0.04400000000000004
828, -0.0024000000000000297
832, 0.008599999999999964
835, 0.022599999999999957
836, 0.03179999999999995
837, 0.012199999999999961
847, 0.05399999999999996
848, 0.07479999999999995
851, 0.10039999999999996
852, 0.10959999999999995
855, 0.09839999999999995
856, 0.05679999999999994
865, 0.03719999999999993
868, 0.07479999999999995
869, 0.06099999999999994
871, 0.059599999999999945
872, 0.03339999999999994
873, -0.007200000000000059
884, -0.006600000000000053
887, 0.013999999999999957
889, 0.013999999999999962
891, 0.01579999999999996
901, 0.01619999999999996
909, -0.038600000000000044
915, -0.025200000000000045
917, -0.028000000000000046
918, -0.045000000000000026
919, -0.01600000000000005
924, -0.023000000000000055
928, -0.04420000000000003
934, -0.02620000000000005
935, 0.00039999999999994483
937, -0.00400000000000005
943, 0.03559999999999995
947, 0.03199999999999995
955, 0.07479999999999995
959, 0.07519999999999995
962, 0.047799999999999974
964, 0.05379999999999998
969, 0.02579999999999998
973, 0.04599999999999998
974, 0.06019999999999996
975, 0.06079999999999998
976, 0.04159999999999996
981, 0.06919999999999997
982, 0.06719999999999995
986, 0.07299999999999995
989, 0.06599999999999993
994, 0.05839999999999994
998, 0.07839999999999994
1007, 0.08799999999999993
1008, 0.037999999999999916
1009, 0.028199999999999927
1013, 0.057399999999999916
1015, 0.037999999999999916
1017, 0.036399999999999925
1018, 0.039599999999999934
1019, 0.048199999999999944
1023, 0.03919999999999994
1031, 0.09139999999999997
1032, 0.04299999999999997
1034, 0.12259999999999997
1036, 0.1538
1039, 0.10659999999999999
1041, 0.11359999999999999
1042, 0.10899999999999999
1045, 0.09159999999999999
1046, 0.09299999999999994
1047, 0.09879999999999996
1048, 0.03579999999999996
1054, 0.05759999999999994
1055, 0.02339999999999993
1057, -0.00580000000000006
1059, 0.03139999999999992
1062, 0.05239999999999991
1064, -0.0008000000000000784
1065, 0.02779999999999992
1067, 0.04759999999999992
1071, 0.0935999999999999
1074, 0.10559999999999992
1086, 0.11019999999999992
1087, 0.1151999999999999
1095, 0.1709999999999999
1096, 0.18739999999999993
1101, 0.1757999999999999
1104, 0.2157999999999999
1106, 0.2341999999999999
1107, 0.2511999999999999
1108, 0.2117999999999999
1113, 0.2177999999999999
1117, 0.2141999999999999
1119, 0.22159999999999988
1128, 0.18499999999999991
1129, 0.14939999999999992
1131, 0.14739999999999992
1132, 0.13859999999999992
1136, 0.1385999999999999
1137, 0.15839999999999993
1141, 0.13619999999999993
1144, 0.16719999999999993
1146, 0.1713999999999999
1149, 0.18179999999999993
1153, 0.22239999999999993
1161, 0.22259999999999996
1163, 0.20039999999999997
1164, 0.19179999999999994
1165, 0.15419999999999995
1167, 0.08739999999999994
1169, 0.15439999999999993
1171, 0.12359999999999996
1175, 0.11699999999999995
1176, 0.05299999999999997
1177, -0.008400000000000052
1182, -0.038200000000000046
1183, -0.000600000000000056
1184, 0.007999999999999941
1194, -0.001200000000000065
1198, 0.06539999999999993
1201, 0.031399999999999935
1206, 0.03419999999999993
1207, 0.03679999999999993
1218, 0.10399999999999994
1219, 0.15059999999999996
1221, 0.17179999999999995
1222, 0.15719999999999995
1227, 0.15039999999999995
1235, 0.20719999999999997
1236, 0.14899999999999997
1244, 0.16939999999999994
1246, 0.14519999999999994
1255, 0.14659999999999995
1256, 0.08499999999999998
1259, 0.08539999999999996
1262, 0.07359999999999997
1265, 0.07479999999999998
1271, 0.11379999999999997
1272, 0.08159999999999995
1275, 0.09179999999999995
1276, 0.06619999999999995
1277, 0.07899999999999995
1279, 0.08299999999999993
1284, 0.09999999999999994
1285, 0.08699999999999994
1287, 0.09519999999999992
1288, 0.06039999999999994
1291, 0.05019999999999993
1292, 0.06259999999999992
1294, 0.09019999999999992
1299, 0.11359999999999995
1302, 0.13439999999999994
1303, 0.15499999999999997
1308, 0.13499999999999995
1311, 0.12479999999999995
1315, 0.13159999999999997
1318, 0.16359999999999997
1325, 0.13979999999999998
1329, 0.11119999999999997
1332, 0.09939999999999997
1335, 0.07659999999999997
1336, 0.05659999999999996
1341, 0.02939999999999996
1342, 0.02159999999999996
1345, 0.016599999999999955
1346, 0.04259999999999996
1347, 0.028199999999999968
1349, 0.001199999999999954
1352, 0.002599999999999944
1356, -0.021600000000000057
1357, -0.023800000000000054
1359, -0.04260000000000005
1368, -0.016000000000000063
1374, 0.03299999999999993
1375, 0.024399999999999932
1382, 0.023999999999999938
1383, 0.035999999999999935
1384, 0.06039999999999993
1389, 0.06819999999999994
1393, 0.08879999999999995
1396, 0.10059999999999994
1399, 0.11459999999999995
1404, 0.09299999999999996
1405, 0.09219999999999995
1406, 0.11259999999999995
1408, 0.07479999999999995
1409, 0.08279999999999994
1411, 0.05819999999999993
1418, 0.03999999999999993
1423, 0.05599999999999994
1425, 0.027599999999999947
1426, 0.05259999999999996
1428, 0.027399999999999952
1435, 0.02919999999999996
1436, 0.04559999999999995
1444, 0.09399999999999994
1447, 0.08279999999999996
1449, 0.07699999999999996
1454, 0.09799999999999998
1457, 0.09779999999999993
1459, 0.14719999999999994
1473, 0.11619999999999993
1481, 0.12719999999999992
1487, 0.09599999999999993
1492, 0.05799999999999993
1493, 0.025399999999999933
1495, 0.045399999999999927
1496, 0.11659999999999995
1498, 0.10519999999999993
1502, 0.08159999999999996
1504, 0.03299999999999999
1508, 0.02779999999999997
1511, 0.02939999999999997
1522, 0.04679999999999997
1524, 0.06219999999999996
1526, 0.08859999999999997
1527, 0.06459999999999996
1533, 0.06519999999999995
1537, 0.09239999999999995
1539, 0.13959999999999995


==> data/lv3_moving_average_mix.csv <==
X, Y
1, -0.021
4, -0.010000000000000004
6, -0.022600000000000006
8, -0.03400000000000001
13, -0.0568
15, -0.045200000000000004
19, -0.06560000000000002
28, -0.08580000000000002
31, -0.09620000000000001
33, -0.11780000000000002
38, -0.11760000000000001
39, -0.1496
41, -0.0826
45, -0.09159999999999999
54, -0.047999999999999994
63, -0.08019999999999998
64, -0.07059999999999998
72, -0.0708
78, -0.07120000000000001
82, -0.061399999999999996
83, -0.0524
84, -0.04540000000000001
87, -0.1204
88, -0.0944
94, -0.1258
95, -0.11560000000000001
96, -0.126
97, -0.1026
101, -0.1018
106, -0.1016
109, -0.1002
111, -0.10640000000000001
113, -0.05820000000000001
115, -0.05219999999999999
119, -0.06280000000000001
123, -0.0492
124, -0.04040000000000001
125, -0.054200000000000005
126, -0.06520000000000001
131, -0.07440000000000002
137, -0.06860000000000002
145, -0.053600000000000016
146, -0.07680000000000001
147, -0.07600000000000001
148, -0.06480000000000001
153, -0.07120000000000001
155, -0.0708
158, -0.08040000000000003
161, -0.07020000000000001
164, -0.06960000000000002
165, -0.05180000000000001
167, -0.043600000000000014
181, -0.058200000000000016
188, -0.09360000000000002
189, -0.10540000000000002
191, -0.11420000000000004
194, -0.08840000000000002
195, -0.07820000000000002
196, -0.0688
197, -0.05080000000000001
199, -0.08460000000000001
202, -0.10800000000000001
208, -0.118
221, -0.1018
238, -0.09
242, -0.09880000000000003
243, -0.12380000000000002
245, -0.13500000000000004
246, -0.14380000000000004
255, -0.15200000000000005
256, -0.11080000000000004
259, -0.11200000000000003
261, -0.1022
262, -0.08760000000000001
267, -0.1018
268, -0.0918
269, -0.06760000000000001
272, -0.05800000000000001
274, -0.06800000000000002
279, -0.07780000000000001
282, -0.0858
289, -0.0746
291, -0.0612
293, -0.04499999999999999
296, -0.043
303, -0.0386
306, -0.02
308, -0.021400000000000006
312, -0.0076000000000000095
313, -0.00780000000000001
314, -0.041200000000000014
317, -0.042200000000000015
322, -0.024600000000000004
323, -0.028600000000000014
325, -0.003000000000000019
329, -0.006800000000000014
334, -0.03500000000000001
335, -0.04260000000000003
336, -0.022600000000000016
337, 0.0007999999999999813
339, 0.03639999999999999
344, 0.03759999999999998
346, -0.0036000000000000225
351, -0.01660000000000001
352, -0.04020000000000001
356, -0.01780000000000001
361, -0.019400000000000014
364, 0.004999999999999985
365, -0.030000000000000016
366, -0.04080000000000002
371, -0.057000000000000016
378, -0.036400000000000016
384, 0.00739999999999999
386, -0.0058000000000000135
396, -0.006200000000000014
405, -0.040200000000000014
409, -0.014800000000000008
411, -0.03860000000000001
412, -0.01660000000000001
413, -0.02920000000000001
416, -0.032400000000000005
417, -0.03880000000000001
419, -0.08320000000000001
423, -0.0874
429, -0.06660000000000002
433, -0.04940000000000001
437, -0.07960000000000002
439, -0.0804
441, -0.07780000000000001
443, -0.06920000000000001
444, -0.0762
449, -0.08120000000000001
453, -0.03000000000000001
456, -0.030000000000000016
459, -0.02560000000000002
463, -0.026000000000000013
469, -0.03300000000000001
483, 0.005399999999999977
484, -0.008200000000000023
485, 0.0013999999999999764
489, 0.008599999999999974
491, 0.016799999999999975
494, -0.025400000000000023
497, -0.0012000000000000177
498, -0.02620000000000002
502, -0.04180000000000002
504, -0.03700000000000002
509, -0.0648
512, -0.06520000000000001
515, -0.012199999999999999
516, -0.027999999999999997
517, 0.009599999999999987
518, 0.04199999999999999
519, 0.013599999999999984
521, 0.06059999999999997
524, 0.06979999999999999
525, 0.10019999999999996
526, 0.13239999999999996
527, 0.15599999999999997
529, 0.11859999999999996
539, 0.15179999999999993
542, 0.08659999999999997
549, 0.11119999999999997
551, 0.12099999999999995
552, 0.08379999999999997
557, 0.10039999999999998
564, 0.08639999999999996
565, 0.061799999999999966
568, 0.038799999999999966
569, 0.08839999999999995
573, 0.11699999999999997
584, 0.16459999999999997
588, 0.12319999999999998
592, 0.13299999999999998
596, 0.18
602, 0.2082
604, 0.21759999999999996
605, 0.19939999999999997
606, 0.24259999999999998
611, 0.21119999999999997
618, 0.16899999999999998
619, 0.15699999999999997
624, 0.2532
625, 0.299
637, 0.2794
642, 0.2254
646, 0.23759999999999998
647, 0.251
651, 0.22499999999999995
653, 0.2
654, 0.17939999999999998
659, 0.14400000000000002
662, 0.03380000000000001
671, -0.002800000000000011
673, -0.029600000000000015
675, 0.06239999999999999
676, 0.01919999999999998
679, 0.03199999999999999
681, 0.02899999999999998
685, 0.011199999999999983
688, 0.030399999999999976
691, 0.055399999999999984
693, 0.07319999999999997
696, 0.13099999999999995
699, 0.13099999999999995
701, 0.06519999999999995
704, 0.09719999999999995
706, 0.14739999999999992
711, 0.17439999999999994
715, 0.20839999999999997
718, 0.26659999999999995
723, 0.30279999999999996
727, 0.36019999999999996
734, 0.34619999999999995
741, 0.34579999999999994
742, 0.3637999999999999
744, 0.40039999999999987
745, 0.4283999999999999
747, 0.4547999999999999
748, 0.43759999999999993
749, 0.41500000000000004
752, 0.39659999999999995
758, 0.36979999999999996
761, 0.37379999999999997
762, 0.4566
766, 0.4985999999999999
769, 0.5126
772, 0.47059999999999996
774, 0.48
778, 0.5574
781, 0.5962
782, 0.5633999999999999
784, 0.5563999999999999
792, 0.5363999999999999
799, 0.5362
806, 0.48439999999999994
813, 0.429
815, 0.45199999999999996
817, 0.4373999999999999
819, 0.45640000000000003
823, 0.46679999999999994
827, 0.5837999999999999
831, 0.6773999999999999
833, 0.727
834, 0.6658000000000001
838, 0.6888000000000001
839, 0.7280000000000001
841, 0.7002
846, 0.7402
854, 0.7451999999999999
857, 0.7335999999999999
861, 0.7617999999999998
863, 0.6541999999999999
864, 0.5913999999999999
866, 0.6521999999999999
877, 0.6706
882, 0.7063999999999999
888, 0.703
894, 0.6433999999999999
895, 0.6281999999999999
897, 0.6382
898, 0.5909999999999999
903, 0.6975999999999999
904, 0.7191999999999998
907, 0.7609999999999999
908, 0.8403999999999998
913, 0.8356
914, 0.8257999999999999
921, 0.8378
926, 0.8371999999999999
927, 0.8373999999999999
929, 0.8102
931, 0.8135999999999999
932, 0.8464
933, 0.7659999999999999
938, 0.7127999999999999
939, 0.7472
941, 0.8051999999999999
942, 0.7856
944, 0.8089999999999999
946, 0.767
951, 0.7982
953, 0.696
958, 0.654
965, 0.7025999999999999
967, 0.6371999999999999
968, 0.6184000000000001
971, 0.5557999999999998
977, 0.5885999999999999
978, 0.5257999999999998
979, 0.5483999999999999
983, 0.5327999999999999
987, 0.5437999999999998
988, 0.6093999999999999
991, 0.5896
995, 0.586
997, 0.5656
1001, 0.6187999999999999
1004, 0.6633999999999999
1005, 0.7371999999999999
1012, 0.701
1014, 0.6486
1022, 0.6936
1024, 0.6006
1025, 0.554
1026, 0.544
1027, 0.497
1029, 0.48
1035, 0.40059999999999996
1037, 0.3029999999999999
1038, 0.4001999999999999
1043, 0.38979999999999987
1044, 0.41659999999999997
1053, 0.49339999999999995
1056, 0.6003999999999999
1068, 0.6903999999999998
1073, 0.7078
1075, 0.7505999999999998
1076, 0.8511999999999998
1078, 0.9484
1081, 0.9299999999999999
1082, 0.9519999999999997
1088, 0.8719999999999997
1091, 0.8187999999999999
1093, 0.813
1097, 0.8131999999999999
1099, 0.8747999999999999
1102, 0.8493999999999999
1103, 0.7945999999999999
1109, 0.7392
1112, 0.6985999999999998
1115, 0.7293999999999998
1116, 0.7325999999999998
1118, 0.7301999999999998
1121, 0.6899999999999998
1124, 0.6639999999999999
1127, 0.627
1134, 0.6063999999999999
1135, 0.5785999999999999
1143, 0.5767999999999999
1145, 0.5955999999999999
1152, 0.6039999999999999
1154, 0.6195999999999999
1157, 0.6166
1166, 0.6055999999999999
1174, 0.6115999999999999
1179, 0.6294
1181, 0.6849999999999999
1185, 0.6691999999999998
1187, 0.6585999999999999
1189, 0.6351999999999999
1192, 0.6434
1195, 0.6567999999999998
1202, 0.7515999999999999
1208, 0.7933999999999999
1209, 0.8379999999999999
1212, 0.7329999999999999
1215, 0.7113999999999999
1217, 0.7485999999999999
1224, 0.8089999999999999
1225, 0.8224
1226, 0.8654
1228, 0.8741999999999999
1231, 0.8824
1239, 0.8681999999999999
1241, 0.8872
1247, 1.0144
1251, 1.032
1253, 1.0626000000000002
1254, 0.9317999999999997
1257, 0.9413999999999998
1258, 0.9097999999999999
1263, 0.8996000000000001
1264, 0.7684
1267, 0.7581999999999999
1269, 0.7052
1281, 0.6838
1282, 0.6838
1289, 0.6738
1293, 0.8038000000000001
1295, 0.8042
1296, 0.8178000000000001
1297, 0.8943999999999999
1298, 0.9733999999999998
1304, 0.9847999999999999
1305, 1.0268000000000002
1306, 0.9935999999999998
1309, 1.0257999999999998
1313, 0.9649999999999999
1317, 0.9065999999999999
1321, 0.9301999999999999
1323, 0.8957999999999998
1324, 0.877
1333, 0.8788
1334, 0.9014
1338, 0.8831999999999999
1339, 0.8809999999999999
1344, 0.8636000000000001
1351, 0.924
1355, 0.9686000000000001
1361, 0.9446
1363, 0.9638
1364, 0.9216
1365, 0.8263999999999999
1366, 0.8161999999999999
1369, 0.7232
1371, 0.6859999999999999
1372, 0.6607999999999998
1377, 0.6606
1378, 0.6639999999999999
1381, 0.6033999999999999
1388, 0.6033999999999999
1391, 0.626
1392, 0.7192
1395, 0.7196
1403, 0.8230000000000001
1407, 0.8700000000000001
1412, 0.8946
1413, 0.8949999999999999
1415, 0.8712
1416, 0.9427999999999999
1417, 0.9110000000000001
1419, 0.8134
1422, 0.8238
1424, 0.7937999999999998
1427, 0.7689999999999999
1431, 0.7916
1433, 0.7504
1439, 0.6756
1442, 0.6853999999999999
1443, 0.6950000000000001
1445, 0.717
1446, 0.8042
1453, 0.7512000000000001
1455, 0.7098000000000001
1456, 0.7008000000000001
1461, 0.7234
1463, 0.7294
1464, 0.7682
1465, 0.7272
1467, 0.7068
1468, 0.7070000000000001
1469, 0.7142
1472, 0.6976000000000001
1476, 0.7450000000000001
1477, 0.7954000000000001
1478, 0.7734000000000001
1479, 0.8164
1483, 0.7882
1484, 0.7454
1485, 0.6586
1486, 0.6481999999999999
1488, 0.5738000000000001
1494, 0.6842
1499, 0.684
1501, 0.6256
1503, 0.5655999999999999
1506, 0.5132
1507, 0.5134
1514, 0.5711999999999999
1517, 0.6479999999999999
1518, 0.5885999999999998
1523, 0.7142
1528, 0.6523999999999999
1531, 0.6522
1538, 0.7012


==> data/test_moving_average_mix.csv <==
X, Y
1, -0.06480000000000002
2, -0.12760000000000005
3, -0.1892000000000001
4, -0.2520000000000001
5, -0.3132000000000001
6, -0.2892000000000001
7, -0.27280000000000015
8, -0.2792000000000001
9, -0.26160000000000005
10, -0.24480000000000005
11, -0.24800000000000014
12, -0.24400000000000013
13, -0.21880000000000005
14, -0.2160000000000001
15, -0.21400000000000005
16, -0.1940000000000001
17, -0.17520000000000008
18, -0.15600000000000008
19, -0.1556000000000001
20, -0.1536000000000001
21, -0.1484000000000001
22, -0.1640000000000001
23, -0.15960000000000008
24, -0.1368000000000001
25, -0.11680000000000008
26, -0.13200000000000006
27, -0.11680000000000008
28, -0.11880000000000009
29, -0.1616000000000001
30, -0.1636000000000001
31, -0.09800000000000007
32, -0.09600000000000007
33, -0.09720000000000009
34, -0.09800000000000009
35, -0.024000000000000077
36, -0.04520000000000009
37, -0.0456000000000001
38, 0.007199999999999896
39, 0.027599999999999902
40, -0.044800000000000104
41, -0.02320000000000011
42, 0.031199999999999884
43, -0.009200000000000107
44, 0.0851999999999999
45, 0.0895999999999999
46, 0.03679999999999991
47, -0.01440000000000008
48, 0.027599999999999923
49, 0.005999999999999906
50, 0.002399999999999902
51, 0.0751999999999999
52, 0.1259999999999999
53, 0.0519999999999999
54, 0.07399999999999993
55, 0.08399999999999994
56, 0.0843999999999999
57, 0.10479999999999992
58, 0.1795999999999999
59, 0.17839999999999984
60, 0.16639999999999983
61, 0.16679999999999984
62, 0.14679999999999988
63, 0.12519999999999984
64, 0.05239999999999988
65, 0.10639999999999987
66, 0.08479999999999988
67, 0.031199999999999884
68, -1.1102230246251565e-16
69, -0.01800000000000011
70, -0.06880000000000011
71, -0.08640000000000009
72, -0.08360000000000009
73, -0.10240000000000009
74, -0.0608000000000001
75, -0.04000000000000008
76, -0.05160000000000007
77, 0.0011999999999999177
78, 0.07439999999999994
79, 0.10679999999999992
80, 0.15919999999999992
81, 0.19119999999999995
82, 0.19119999999999995
83, 0.16839999999999988
84, 0.18679999999999986
85, 0.16439999999999988
86, 0.16159999999999988
87, 0.18079999999999985
88, 0.2219999999999999
89, 0.22079999999999994
90, 0.23959999999999995
91, 0.18519999999999995
92, 0.16319999999999993
93, 0.16119999999999993
94, 0.10759999999999992
95, 0.014399999999999913
96, 0.017599999999999914
97, 0.02079999999999992
98, -0.028400000000000085
99, 0.02799999999999992
100, 0.10479999999999992
101, 0.1355999999999999
102, 0.17359999999999992
103, 0.15319999999999992
104, 0.1535999999999999
105, 0.1327999999999999
106, 0.1195999999999999
107, 0.007999999999999919
108, 0.10279999999999992
109, 0.029199999999999914
110, -0.02320000000000008
111, -0.03880000000000008
112, -0.01800000000000008
113, -0.13320000000000007
114, -0.08360000000000006
115, 0.07079999999999996
116, 0.12279999999999995
117, 0.17519999999999994
118, 0.2692
119, 0.3328
120, 0.27239999999999986
121, 0.24119999999999994
122, 0.28239999999999993
123, 0.28279999999999994
124, 0.22279999999999994
125, 0.22199999999999998
126, 0.27399999999999997
127, 0.2532
128, 0.25239999999999996
129, 0.25199999999999995
130, 0.25199999999999995
131, 0.2512
132, 0.25199999999999995
133, 0.25199999999999995
134, 0.2724
135, 0.20959999999999995
136, 0.20999999999999996
137, 0.20839999999999997
138, 0.20799999999999996
139, 0.13399999999999995
140, 0.12319999999999993
141, 0.05039999999999993
142, -0.021600000000000074
143, -0.04200000000000009
144, -0.02040000000000009
145, -8.326672684688674e-17
146, 0.007999999999999919
147, 0.07839999999999993
148, 0.08839999999999994
149, 0.08879999999999992
150, 0.12239999999999993
151, 0.18719999999999995
152, 0.11639999999999992
153, 0.03319999999999992
154, -0.008800000000000075

